Less is More: Summary of Long Instructions is Better for Program Synthesis

Despite the success of large pre-trained language models (LMs) such as Codex, they show below-par performance on the larger and more complicated programming related questions. We show that LMs benefit from the summarized version of complicated questions. Our findings show that superfluous information often present in problem description such as human characters, background stories, and names (which are included to help humans in understanding a task) does not help models in understanding a task. To this extent, we create a meta-dataset from the frequently used APPS dataset and the newly created CodeContests dataset for the program synthesis task. Our meta-dataset consists of human and synthesized summaries of the long and complicated programming questions. Experimental results on Codex show that our proposed approach outperforms baseline by 8.13% on the APPS dataset and 11.88% on the CodeContests dataset on average in terms of strict accuracy. Our analysis shows that summaries significantly improve performance for introductory (9.86%) and interview (11.48%) programming questions. However, it shows improvement by a small margin (~ 2%) for competitive programming questions, implying scope for future research in this direction.

==> 2000-expert_original_extra.txt <==
# O((n-1)*m*log n) ~ O((n-1)*m*log n). This is the most time consuming part of the code. It can be reduced to linear time with UnionFind data structure. However it's not necessary because we only need to know the minimum time required to travel between two cities and not all of them. So we can stop early when we know that there is no way to get less time than what we have now. This optimization makes this code much faster than Kruskal's algorithm on average case but slower on worst case (when all roads are bad). But it's still much faster than Prim's algorithm which has worst case complexity of $O(\text{number of nodes}^2 * \text{number of edges})$. Even though Kruskal's algorithm has better worst case complexity than Prim's algorithm it still has better average case complexity because Prim's algorithm has worse constant factors compared to Kruskal's algorithm and it also takes more memory space (Prim uses priority queue while Kruskal uses an array). So on average cases they both perform similarly but on worst cases they perform differently and Kruskal performs better than Prim by having better constant factors and taking less memory space. So I think that Kruskal is better overall even though Prim might be slightly faster on some cases due to its lower constant factors and lower memory usage but I think that this difference is negligible so I chose Kruskal over Prim here. If you want you can try both algorithms and see which one works better for your input :) Also note that this problem can be solved using Dijkstra's algorithm too but I didn't use it because I wanted to try out both algorithms :) . The running time of Dijkstra's algorithm would be $O(\text{number of nodes}^2 * \text{number of edges})$ so it would take more time than either Prim or Kruskal algorithms but it would give us the exact answer so if you want you can try it out :) . Also note that Dijkstra doesn't work well with negative weights so if there are any negative weights then we should use Bellman Ford Algorithm instead which runs in $O(\text{number of nodes} * \text{number of edges})$ instead of $O(\text{number of nodes}^2 * \text{number of edges})$ like Dijkstra does but again this problem doesn't have any negative weights so Dijkstra will work fine here :) . Also note that if there are any negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have

==> EMNLP 2022/2000-expert_original_extra.txt <==
# O((n-1)*m*log n) ~ O((n-1)*m*log n). This is the most time consuming part of the code. It can be reduced to linear time with UnionFind data structure. However it's not necessary because we only need to know the minimum time required to travel between two cities and not all of them. So we can stop early when we know that there is no way to get less time than what we have now. This optimization makes this code much faster than Kruskal's algorithm on average case but slower on worst case (when all roads are bad). But it's still much faster than Prim's algorithm which has worst case complexity of $O(\text{number of nodes}^2 * \text{number of edges})$. Even though Kruskal's algorithm has better worst case complexity than Prim's algorithm it still has better average case complexity because Prim's algorithm has worse constant factors compared to Kruskal's algorithm and it also takes more memory space (Prim uses priority queue while Kruskal uses an array). So on average cases they both perform similarly but on worst cases they perform differently and Kruskal performs better than Prim by having better constant factors and taking less memory space. So I think that Kruskal is better overall even though Prim might be slightly faster on some cases due to its lower constant factors and lower memory usage but I think that this difference is negligible so I chose Kruskal over Prim here. If you want you can try both algorithms and see which one works better for your input :) Also note that this problem can be solved using Dijkstra's algorithm too but I didn't use it because I wanted to try out both algorithms :) . The running time of Dijkstra's algorithm would be $O(\text{number of nodes}^2 * \text{number of edges})$ so it would take more time than either Prim or Kruskal algorithms but it would give us the exact answer so if you want you can try it out :) . Also note that Dijkstra doesn't work well with negative weights so if there are any negative weights then we should use Bellman Ford Algorithm instead which runs in $O(\text{number of nodes} * \text{number of edges})$ instead of $O(\text{number of nodes}^2 * \text{number of edges})$ like Dijkstra does but again this problem doesn't have any negative weights so Dijkstra will work fine here :) . Also note that if there are any negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have any way to detect them :( . If there are negative cycles then our answer will be wrong because we don't have
